Negative diffusion in the Functional Renormalization Group flow for the Quark-Diquark Model

We investigate the Quark-Diquark Model (QDM) with the Functional Renormalization Group (FRG) in the Local Potential Approximation. In a recent work [arXiv:2510.01066 [hep-ph]], problems were reported in applying this method at low temperatures and large quark chemical potentials, which were attributed to numerical artifacts. In this work, we trace the origin of these problems to the occurrence of a negative diffusion coefficient during the FRG flow of the derivative of the effective potential, leading to strong oscillations of the latter quantity. We show that negative diffusion is a model feature and not a numerical artifact. We propose a regularization scheme which introduces a hyperdiffusion term to remove these oscillations and demonstrate its effectiveness for studies of the phase diagram of the QDM. Regularizing the negative diffusion in the FRG flow is particularly important to reliably study phenomena such as color superconductivity and inhomogeneous phases, which might emerge in the high-density, low-temperature region of the QCD phase diagram.

==> Datasets/Figure_4_Dataset_1.txt <==
#c		mass
0.25	0.5148787485763535
0.5	0.5148787488041753
0.75	0.5148787490321544
1.0	0.5148787492600896
2.0	0.514878750171857
5.0	0.5148787529068173
10.0	0.5148787574648968
20	0.5148787665790789

==> Datasets/Figure_4_Dataset_2.txt <==
#c		mass
0.25	0.5598073294057198
0.5	0.556923868441295
0.75	0.5575683726873263
1.0	0.5581718041586007
2.0	0.5583289085813242
5.0	0.555360511498235
10.0	0.5520646536971258
20.0	0.5491875289123

==> Datasets/Figure_4_Dataset_3.txt <==
#c		mass
0.25	0.5704447293701675
0.5	0.570174201248714
0.75	0.5699202675096581
1.0	0.5696959974692641
2.0	0.5694625517973888
5.0	0.5684661263630629
10.0	0.5662581926135684
20.0	0.5634664514430622

==> Datasets/Readme.txt <==
The data used to create figure 1 and for the magenta colored points in figure 2
can be found in the .vtk files. An NR in the filename indicates, that calculation was performed without
regularization. The files with Fux in the title contain the diffusion coefficient and
the files with reg_potential in the title contain the therivative of the effective potential
with the chemichical potential contribution being subtracted (u-4Δµ²). The masses were calculated
with a forward derivative. 
Each of the .vtk fiels contains a header of 5 lines, where the RG time can be found in line two. The three
columns afterwards are the grid value (Δ), the respective quantity stored in that file, and the last column 
contains only zeros for plotting purposes. At the end of each .vtk file are two additional lines due to the format.
For Figure 3 (a), there are Figure_3_a_1.txt and Figure_3_a_2.txt. The figure was created by merging both of them.
